Spectral and polarization properties of reflected X-ray emission from black-hole accretion discs for a distant observer: the lamp-post model

Rebirth of X-ray polarimetric instruments will have a significant impact on our knowledge of compact accreting sources. The properties of inner-accreting regions of active galactic nuclei (AGNs) or X-ray binary systems (XRBs), such as black-hole spin, their disc inclination and orientation, shape and size of their corona, can be polarimetrically studied, parallelly to the well-known X-ray spectroscopic and timing techniques. In this work, we provide a new spectropolarimetric numerical estimate of X-rays in the lamp-post coronal model for a distant observer, including a polarized reflected radiation from the accretion disc. The local disc reflection was simulated using the codes TITAN and STOKES and includes variable disc ionization as well as Monte Carlo treatment of Compton multiple scatterings. We introduce a relativistic code KYNSTOKES based on our well-tested KY package that accounts for all relativistic effects on radiation near a black hole, apart from the returning radiation, and adds a possibility of polarized coronal emission. We study the spectrum, polarization degree and polarization angle at spatial infinity for various global system parameters and we demonstrate the difference at infinity, if analytical local reflection computations are used. We newly predict that in the hard X-rays the reflected component can be 25% polarized and the total emission can be 9% polarized in the most favourable, yet realistic configurations of radio-quiet AGNs. Thus, the relativistic disc reflection remains important for the interpretation of X-ray polarimetric observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
